A VLA radio-survey of early-type galaxies in the Virgo cluster

We present the results of a 8.4 GHz Very Large Array radio survey of early-type galaxies extracted from the ACS Virgo Cluster Survey. The aim of this survey is to investigate the origin of radio emission in early-type galaxies and its link with the host properties in an unexplored territory toward the lowest levels of both radio and optical luminosities. Radio images, available for all 63 galaxies with BT < 14.4, show the presence of a compact radio source in 12 objects, with fluxes spanning from 0.13 to 2700 mJy. The remaining 51 galaxies, undetected at a flux limit of ~0.1 mJy, have radio luminosities L < 4 10E18 W/Hz . The fraction of radio-detected galaxies are a strong function of stellar mass, in agreement with previous results: none of the 30 galaxies with stellar mass M(star) < 1.7 10E10 M(sun) is detected, while 8 of the 11 most massive galaxies have radio cores. There appears to be no simple relation between the presence of a stellar nucleus and radio emission. A multiwavelength analysis of the active galactic nucleus (AGN) emission, combining radio and X-ray data, confirms the link between optical surface brightness profile and radio loudness in the sense that the bright core galaxies are associated with radio-loud AGNs, while non-core galaxies host radio-quiet AGNs. Not all radio-detected galaxies have a X-ray nuclear counter part (and vice-versa). A complete census of AGNs (and supermassive black holes, SMBHs) thus requires observations, at least, in both bands. Nonetheless, there are massive galaxies in the sample, expected to host a large SMBH (M(BH) ~ 10E8 M(sun)), whose nuclear emission eludes detection despite their proximity and the depth and the spatial resolution of the available observations. Most likely this is due to an extremely low level of accretion onto the central SMBH.

==> babbage.txt <==
A VLA radio-survey of early-type galaxies in the Virgo cluster

Alessandro Capetti (1) 

Preeti Kharb (2) 

David J. Axon (2) 

David Merritt (2)

Ranieri D. Baldi (3)   

((1)INAF - Osservatorio Astronomico di Torino, Italy
(2) Rochester Institute of Technology, USA,
(3) Universita' di Torino, Italy)

Accepted for publication in AJ
   
We present the results of a 8.4 GHz Very Large Array radio survey of
early-type galaxies extracted from the ACS Virgo Cluster Survey. The aim of
this survey is to investigate the origin of radio emission in early-type
galaxies and its link with the host properties in an unexplored territory
toward the lowest levels of both radio and optical luminosities. Radio images,
available for all 63 galaxies with BT < 14.4, show the presence of a compact
radio source in 12 objects, with fluxes spanning from 0.13 to 2700 mJy. The
remaining 51 galaxies, undetected at a flux limit of ~0.1 mJy, have radio
luminosities L < 4 10E18 W/Hz . The fraction of radio-detected galaxies are a
strong function of stellar mass, in agreement with previous results: none of
the 30 galaxies with stellar mass M(star) < 1.7 10E10 M(sun) is detected,
while 8 of the 11 most massive galaxies have radio cores.  There appears to be
no simple relation between the presence of a stellar nucleus and radio
emission. A multiwavelength analysis of the active galactic nucleus (AGN)
emission, combining radio and X-ray data, confirms the link between optical
surface brightness profile and radio loudness in the sense that the bright
core galaxies are associated with radio-loud AGNs, while non-core galaxies
host radio-quiet AGNs.  Not all radio-detected galaxies have a X-ray nuclear
counter part (and vice-versa). A complete census of AGNs (and supermassive
black holes, SMBHs) thus requires observations, at least, in both
bands. Nonetheless, there are massive galaxies in the sample, expected to host
a large SMBH (M(BH) ~ 10E8 M(sun)), whose nuclear emission eludes detection
despite their proximity and the depth and the spatial resolution of the
available observations. Most likely this is due to an extremely low level of
accretion onto the central SMBH.

